A Multi-modal Registration and Visualization Software Tool for Artworks using CraquelureNet

For art investigations of paintings, multiple imaging technologies, such as visual light photography, infrared reflectography, ultraviolet fluorescence photography, and x-radiography are often used. For a pixel-wise comparison, the multi-modal images have to be registered. We present a registration and visualization software tool, that embeds a convolutional neural network to extract cross-modal features of the crack structures in historical paintings for automatic registration. The graphical user interface processes the user's input to configure the registration parameters and to interactively adapt the image views with the registered pair and image overlays, such as by individual or synchronized zoom or movements of the views. In the evaluation, we qualitatively and quantitatively show the effectiveness of our software tool in terms of registration performance and short inference time on multi-modal paintings and its transferability by applying our method to historical prints.

==> tables/paintings_VIS-IRR_success_rates_mae.dat <==
Metric 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNetC++
$\epsilon=6$	15.384615	7.692308	7.692308	38.461538
$\epsilon=10$	23.076923	76.923077	76.923077	84.615385


==> tables/paintings_VIS-IRR_success_rates_me.dat <==
Metric 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNetC++
$\epsilon=3$	23.076923	92.307692	76.923077	92.307692
$\epsilon=7$	23.076923	100.000000	84.615385	100.000000


==> tables/paintings_VIS-UV_success_rates_mae.dat <==
Metric 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNetC++
$\epsilon=6$	15.384615	38.461538	30.769231	53.846154
$\epsilon=10$	15.384615	46.153846	53.846154	53.846154


==> tables/paintings_VIS-UV_success_rates_me.dat <==
Metric 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNetC++
$\epsilon=3$	23.076923	61.538462	76.923077	84.615385
$\epsilon=7$	38.461538	92.307692	84.615385	100.000000


==> tables/paintings_VIS-XR_success_rates_mae.dat <==
Metric 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNetC++
$\epsilon=6$	0.000000	0.000000	0.000000	30.769231
$\epsilon=10$	0.000000	15.384615	0.000000	61.538462


==> tables/paintings_VIS-XR_success_rates_me.dat <==
Metric 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNetC++
$\epsilon=3$	0.000000	23.076923	7.692308	53.846154
$\epsilon=7$	0.000000	61.538462	23.076923	92.307692


==> tables/prints_success_rates_mae.dat <==
Thresh 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNet
5	33.333333	48.717949	56.410256	69.230769
6	41.025641	61.538462	74.358974	76.923077
7	46.153846	79.487179	82.051282	89.743590
8	48.717949	84.615385	92.307692	94.871795
9	48.717949	89.743590	94.871795	94.871795
10	51.282051	94.871795	97.435897	97.435897


==> tables/prints_success_rates_me.dat <==
Thresh 	 SIFT 	 D2-Net 	 SuperPoint 	 CraquelureNet
1	5.128205	0.000000	5.128205	0.000000
2	28.205128	33.333333	56.410256	51.282051
3	46.153846	82.051282	97.435897	89.743590
4	48.717949	97.435897	100.000000	100.000000
5	56.410256	100.000000	100.000000	100.000000
6	56.410256	100.000000	100.000000	100.000000

